The Structure and Dynamics of the Upper Chromosphere and Lower Transition Region as Revealed by the Subarcsecond VAULT Observations

The Very high Angular resolution ULtraviolet Telescope (VAULT) is a sounding rocket payload built to study the crucial interface between the solar chromosphere and the corona by observing the strongest line in the solar spectrum, the Ly-a line at 1216 {\AA}. In two flights, VAULT succeeded in obtaining the first ever sub-arcsecond (0.5") images of this region with high sensitivity and cadence. Detailed analyses of those observations have contributed significantly to new ideas about the nature of the transition region. Here, we present a broad overview of the Ly-a atmosphere as revealed by the VAULT observations, and bring together past results and new analyses from the second VAULT flight to create a synthesis of our current knowledge of the high-resolution Ly-a Sun. We hope that this work will serve as a good reference for the design of upcoming Ly-a telescopes and observing plans.

==> response.txt <==
Response to Referee Comments:

We thank the referee for the timely evaluation and the useful and insightful comments. Our text modifications are in bold face in the revised manuscript and our responses are as follows:

1. On page 10, Figure 4, the authors write that the H-alpha spicules are 2 arcsec shorter than the Lyman alpha spicules. The authors should comment on how scattered light in both instruments (but especially the ground-based data from BBSO) can impact these differences. Is it possible that the observed differences are caused by observational limitations rather than physical differences in the observed features?

RESPONSE: This is a good point. We have contacted BBSO personnel but  we could not find any stray light estimates (published or unpublished). But BBSO personnel provided us with calibrated (background subtraced images) from the 65cm Ha telescope. These are partial field images (same FOV as the DMG) with spatial higher resolution (nominal 0.5 arcs/pix) than the full disk one we used for this figure. The calibrated images do not differ significantly from the ones we used. The height of the spicules is the same but the contrast is increased somewhat. So the height difference between Lya and Ha seems real. We therefore stand by our claim but have rephrase it to allow for possible scattered light effects and for the fact that this height difference is not seen everywhere along the limb. In any case, our statement was meant more for drawing attention to this issue and hopefully attracting some interest for further analysis. 
Figure 4 has been updated with the calibrated Ha image. We've also looked at the intensity profile off-limb. The scattered light levels were well below the Ha intensities and so Figure 4 is a good representation of the relative height of the Lya and Ha limbs. We note that the two limbs are not always offset. Our 2 arcsec estimate is meant as an upper limit number and needs to be revisited in a more careful comparison.

2. Figure 5: the co-alignment of the TRACE 171 and VAULT Lyman-alpha data does not look very good. Is it possible that there is a shift of order 20 arcsec in y that has not been applied? It is also very puzzling that the authors claim on p. 20 that there is a poor correlation between 171 and Lyman-alpha and refer to Vourlidas et al. (2001). However, the Vourlidas et al. paper shows a decent correlation between Lyman alpha emission and TRACE 171 in moss regions. The current paper seems to contradict this?
Or is the reference in the current paper meant to apply on very large scales?
This should be clarified.

RESPONSE: We don't see a problem with the coalignment between VAULT and TRACE. To demonstrate this we have replace Figure 5 with one that includes a contour overlay of VAULT on all the other images. 

On the 2nd point, a clarification is indeed needed. As Vourlidas et al (2001) showed there are plage areas where good correlation exists. this was the main focus of that paper. However, this is not true for the majority of the plage, even for areas with 171A moss (region R2 in Fig 2 and conclusion #3 of Vourlidas et al). In the present paper, we were aluding to the uniform Lya moss brightness while the overlying 171A moss varies significantly. We have modified the text to make this clearer  

3. Page 22, line 29: the authors suggest a scenario in which spicules are heated to higher temperatures. The authors may want to include a reference and comment on how this scenario fits in with recent observations by De Pontieu et al., ApJ, 701, L1, 2009 who discuss the connection between type 2 spicules and coronal heating.

RESPONSE:  We noticed this paper after submitting the manuscript. The referee's suggestion is a good one and we have added some discussion on this.

4. Page 25, conclusion 2 states that there is no evidence for emitting structures below 0".5. This contradicts several statements throughout the paper (e.g., p. 4, 14,...) that structures <0.5" are observed.
In addition, the authors estimate the lower boundary for the spatial resolution to be 0.33 based on 3 pixels/second drift. However, with exposure times of 1 second, and pixels of 0.15", wouldn't that lead to 0.45" lower bound for the resolution? This would imply that the conclusion is too strongly worded. Since the authors suggest that the 0.5" limit might be caused by opacity effects and their recommendation is focused on future instruments, this confusion needs to be cleared up. Given the strong evidence for chromospheric structure on scales as low as 0.1 arcsecond (from ground-based data), and given the VAULT instrumental limitations it seems likely that the latter is a limiting factor not the opacity. The conclusion as it is written now thus seems too strong, and unwarranted.

RESPONSE: our text was indeed confusing and the conflicting numbers came from different measurements. We had some evidence that structures < 0.5 can be resolved but on reexamining the data we could establish this only for one structure and only over a "judiciously' chosen cut across the structure. Therefore, we decided to use the more robust measurement in Fig 2 and adopt the 0.49 arcse as the resolution limit for VAULT. We have modified the text to clarify this  and have also modified our conclusion. It was indeed a bit too strong. We hope to have a better result in the next VAULT flight (if and when it occurs). 

5. Page 25. Given the short lifetimes of type 2 spicules (<60 s), the statement that "the dynamics of spicules ... need longer time series due to their nature of occurrence" is too pessimistic.

RESPONSE: We were not thinking of the typeII spicules when we wrote this! The referee is right. We have modified the text accordingly.

Two typos:

RESPONSE: We have corrected the typos.


==> response2.txt <==
Response to Editor's Comments:

We have corrected the manuscript according to the editor's suggestions, except of the following:

p. 9, l. 33: Left: -> Top:
         l. 37: Right: -> Bottom:
RESPONSE: The figure was rotated. This has been corrected.

        l. 42: detailed balance   (this is probably my ignorance, but is this correct?)
 RESPONSE: This is a correct statement.

p. 10, l. 29: SOHO/MDI -> BBSO  

RESPONSE: The magnetogram is from MDI.

